Adaptive Rate Control for Deep Video Compression with Rate-Distortion Prediction

Deep video compression has made significant progress in recent years, achieving rate-distortion performance that surpasses that of traditional video compression methods. However, rate control schemes tailored for deep video compression have not been well studied. In this paper, we propose a neural network-based $\lambda$-domain rate control scheme for deep video compression, which determines the coding parameter $\lambda$ for each to-be-coded frame based on the rate-distortion-$\lambda$ (R-D-$\lambda$) relationships directly learned from uncompressed frames, achieving high rate control accuracy efficiently without the need for pre-encoding. Moreover, this content-aware scheme is able to mitigate inter-frame quality fluctuations and adapt to abrupt changes in video content. Specifically, we introduce two neural network-based predictors to estimate the relationship between bitrate and $\lambda$, as well as the relationship between distortion and $\lambda$ for each frame. Then we determine the coding parameter $\lambda$ for each frame to achieve the target bitrate. Experimental results demonstrate that our approach achieves high rate control accuracy at the mini-GOP level with low time overhead and mitigates inter-frame quality fluctuations across video content of varying resolutions.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).

